Reinforcement Learning with Fast and Forgetful Memory

Nearly all real world tasks are inherently partially observable, necessitating the use of memory in Reinforcement Learning (RL). Most model-free approaches summarize the trajectory into a latent Markov state using memory models borrowed from Supervised Learning (SL), even though RL tends to exhibit different training and efficiency characteristics. Addressing this discrepancy, we introduce Fast and Forgetful Memory, an algorithm-agnostic memory model designed specifically for RL. Our approach constrains the model search space via strong structural priors inspired by computational psychology. It is a drop-in replacement for recurrent neural networks (RNNs) in recurrent RL algorithms, achieving greater reward than RNNs across various recurrent benchmarks and algorithms without changing any hyperparameters. Moreover, Fast and Forgetful Memory exhibits training speeds two orders of magnitude faster than RNNs, attributed to its logarithmic time and linear space complexity. Our implementation is available at https://github.com/proroklab/ffm.

==> layout.txt <==
% Introduction
%  Describe POMDPs
%  Sequence to sequence models needed for POMDPs
%  Sequence models are heavily studied in SL, with models like the xformer
%  RL requirements are different than SL, which relies heavily on transformers
%    Cite my paper, shows transformers and modern memory suck
%      Slow inference, lots of memory, unstable
%     RNNs are the best, but they are slow to train
%     We propose a sequence to sequence model tailored for RL
%       Can be applied to any sequence to sequence task but is practical for RL  
%       Uses relative positional encoding and laplace transform ...
%       Is 40x faster than the SOTA RL memory model
%       

% Approach
% Formal problem definition
% Overview/summary in plain English
%   Designed to have a few properties
%     1. Understands RELATIVE, not absolute temporal distance for better generalization
%     2. Can ignore relative distance when not beneficial, important w/ sample inefficiency of RL
%     3. Must forget over time, as in nearly ALL RL applications, episodes could be infinitely long
%     4. Some BS about group theory?
%     5. Recurrent and batched formulations for efficiency
% Deep sets and the sum aggregator
% Laplacian aggregation
% Put equations needed to implement
%   Refer to appendix for recurrent computation and runtime proofs

% Related Works
% Refer to my paper for a thorough application of memory to RL
% Relationship to temporal convolution
%   Infinite temporal window in finite memory, unlike discrete convolution
%   Simpler to apply -- no need to cache/stack old observations
% Relationship to linear transformers
%   Express using deep sets
%     We can replace sum w/ laplace conv into linear transformers
% Compare efficiency against RNNs
%   Interpretable, unlike RNNs
% 
% Experiments
% Show explainability
% Show efficiency
% Show generalization to longer sequences
% Introduce time metric
% Reward table vs timesteps and vs time metric

% Discussion
% Conclusion
